Heat cleaning kinetics and thermal degradation of MOCVD-grown GaAs photocathodes

We evaluated metalorganic chemical vapor deposition (MOCVD)-grown GaAs/GaAsP strained-superlattice photocathodes with integrated distributed Bragg reflectors in a low-voltage Mott polarimeter at Jefferson Lab. Without a protective arsenic cap, surface contamination can develop during transport and installation. Heat cleaning removes this contamination by thermally desorbing material bound to the surface, but excessive heating can also damage the photocathode. We modeled quantum efficiency (QE) in terms of surface contaminant coverage to describe its increase with heating time. QE rose more rapidly and reached a plateau nearly twice as high at $550^\circ\text{C}$ as at $450^\circ\text{C}$, while polarization remained near 83%. Further heating reduced QE and polarization. Reflectance measurements showed a shift of the optical resonance to shorter wavelengths, consistent with surface material loss. We also tested the cleaning method in a high-voltage photogun, where QE showed the same initial increase and subsequent decline. The cleaning procedure must therefore balance contaminant removal against loss of photocathode material.

==> data/dbr_polarization_example.dat <==
x	y	err
800	77.3023	2.01251
795	79.4956	2.05243
790	79.7374	1.99824
785	82.2965	2.05408
780	84.7256	2.11997
775	83.1491	2.08217
770	79.1442	1.97815
765	79.4399	1.98876
760	66.1683	1.66141
755	54.1329	1.36494
750	43.7419	1.10475
745	37.0915	0.941994
740	32.8524	0.838105
735	27.6589	0.717372
730	25.8837	0.671931
725	22.8386	0.598384
720	25.3541	0.651833
715	24.4946	0.653241
710	22.0448	0.584326
705	17.6506	0.477256
700	15.2221	0.906571


==> data/dbr_qe_example.dat <==
700	2.2942589563761
702	2.03148503844516
704	1.89535568037302
706	1.81890511956983
708	1.76109164081088
710	1.72619236754514
712	1.67500041401435
714	1.65277892807101
716	1.60090658842876
718	1.50592752917651
720	1.46014186676834
722	1.43280258771696
724	1.43857128338686
726	1.48706700199332
728	1.56219042952983
730	1.61588194451425
732	1.67131764429882
734	1.67807396868663
736	1.64449892045378
738	1.55362442483061
740	1.44667223364359
742	1.33197855145172
744	1.21620613514703
746	1.13596998346938
748	1.07703426582299
750	1.04272131877682
752	1.02814506063822
754	1.03321636989706
756	1.05209131255139
758	1.07539508941303
760	1.11987340711288
762	1.18234986961233
764	1.28346702583422
766	1.41156442803399
768	1.5829492115933
770	1.7747962447464
772	1.95262764367151
774	2.09999714955496
776	2.17238104906682
778	2.1498978464676
780	1.99975543195492
782	1.77502205025565
784	1.45864628709208
786	1.18016457063357
788	0.884104249380474
790	0.622187603412941
792	0.480425089007179
794	0.332999280316661
796	0.247186143939313
798	0.182472876405891
800	0.130838338365322


==> data/fit450C.dat <==
0.0 0.0
0.501002004008016 0.008478113451641966
1.002004008016032 0.016859093919906972
1.503006012024048 0.025144054248650523
2.004008016032064 0.033334094531975805
2.5050100200400798 0.04143030226030714
3.006012024048096 0.04943375246478872
3.507014028056112 0.05734550786002952
4.008016032064128 0.06516661898521289
4.509018036072144 0.07289812434358921
5.0100200400801596 0.08054105054037053
5.511022044088175 0.08809641241904534
6.012024048096192 0.0955652131961315
6.513026052104208 0.10294844459438539
7.014028056112224 0.1102470869744851
7.51503006012024 0.11746210946520448
8.016032064128256 0.12459447009209615
8.517034068136272 0.13164511590470032
9.018036072144287 0.13861498310229545
9.519038076152304 0.14550499715820944
10.020040080160319 0.15231607294270524
10.521042084168336 0.15904911484445966
11.02204408817635 0.16570501689064943
11.523046092184368 0.17228466286566277
12.024048096192384 0.17878892642844943
12.5250501002004 0.18521867122852695
13.026052104208416 0.19157475102065835
13.527054108216431 0.1978580097782149
14.028056112224448 0.20406928180524095
14.529058116232463 0.21020939184723433
15.03006012024048 0.21627915520065796
15.531062124248495 0.22227937782119664
16.03206412825651 0.22821085643077313
16.533066132264526 0.23407437862333869
17.034068136272545 0.23987072296945194
17.53507014028056 0.24560065911965825
18.036072144288575 0.25126494790668596
18.53707414829659 0.25686434144647147
19.03807615230461 0.2623995832380263
19.539078156312623 0.2678714082621607
20.040080160320638 0.273280543079076
20.541082164328657 0.27862770592483865
21.04208416833667 0.2839136068067488
21.543086172344687 0.28913894759761716
22.0440881763527 0.2943044221289605
22.54509018036072 0.29941071628313054
23.046092184368735 0.30445850808438635
23.54709418837675 0.30944846778892404
24.04809619238477 0.31438125797387517
24.549098196392784 0.3192575336252841
25.0501002004008 0.3240779422250794
25.551102204408814 0.32884312383704717
26.052104208416832 0.3335537111918204
26.553106212424847 0.3382103297708942
27.054108216432862 0.3428135978896782
27.555110220440877 0.34736412677959816
28.056112224448896 0.3518625206692564
28.55711422845691 0.3563093768646623
29.058116232464926 0.3607052858285441
29.559118236472944 0.36505083125875193
30.06012024048096 0.36934659016576155
30.561122244488974 0.37359313294929214
31.06212424849699 0.37779102347404425
31.563126252505008 0.3819408191445715
32.06412825651302 0.3860430709792936
32.56513026052104 0.39009832368366154
33.06613226452905 0.39410711572248536
33.56713426853707 0.39806997939143185
34.06813627254509 0.40198744088770455
34.569138276553105 0.4058600203799124
35.07014028056112 0.40968823207714006
35.571142284569135 0.41347258429722433
36.07214428857715 0.41721357953425087
36.573146292585164 0.4209117145252752
37.07414829659318 0.42456748031628144
37.5751503006012 0.428181362327384
38.07615230460922 0.4317538404172825
38.57715430861723 0.4352853889469787
39.07815631262525 0.43877647684276316
39.57915831663326 0.44222756765847976
40.080160320641276 0.44563911963707814
40.58116232464929 0.44901158577145933
41.08216432865731 0.4523454138646255
41.58316633266533 0.4556410465891401
42.08416833667334 0.4588989215459069
42.58517034068136 0.4621194713222753
43.08617234468937 0.4653031235494808
43.58717434869739 0.46845030095942564
44.0881763527054 0.4715614214408111
44.589178356713425 0.474636898094625
45.09018036072144 0.47767713928899447
45.591182364729455 0.4806825487134096
46.09218436873747 0.4836535254323262
46.593186372745485 0.48659046393815486
47.0941883767535 0.4894937542036417
47.595190380761515 0.4923637817336504
48.09619238476954 0.49520092761635004
48.59719438877755 0.4980055685738166
49.09819639278557 0.5007780770120556
49.59919839679358 0.5035188210704498
50.1002004008016 0.5062281646706427
50.60120240480961 0.50890646756486
51.10220440881763 0.5115540853836787
51.60320641282564 0.5141713696832481
52.104208416833664 0.5167586679919701
52.60521042084168 0.5193163238566454
53.106212424849694 0.5218446768880898
53.60721442885771 0.524344062806228
54.108216432865724 0.5268148134846726
54.60921843687374 0.5292572569947894
55.110220440881754 0.5316717176492601
55.611222444889776 0.5340585160451456
56.11222444889779 0.5364179691064548
56.613226452905806 0.5387503901262266
57.11422845691382 0.5410560888081302
57.615230460921836 0.5433353713075869
58.11623246492985 0.5455885402724238
58.617234468937866 0.5478158948830585
59.11823647294589 0.5500177308922257
59.6192384769539 0.5521943406642476
60.12024048096192 0.5543460132138541
60.62124248496993 0.5564730342445603
61.12224448897795 0.5585756861866011
61.62324649298596 0.560654248234434
62.12424849699398 0.5627089963838103
62.625250501002 0.5647402034684232
63.126252505010015 0.5667481391961345
63.62725450901803 0.5687330701847876
64.12825651302605 0.5706952599976088
64.62925851703406 0.5726349691782048
65.13026052104208 0.5745524552851572
65.63126252505009 0.5764479729262221
66.1322645290581 0.5783217737921377
66.63326653306612 0.5801741066900437
67.13426853707413 0.5820052175765191
67.63527054108215 0.5838153495902404
68.13627254509018 0.5856047430842661
68.6372745490982 0.5873736356579513
69.13827655310621 0.5891222621884966
69.63927855711422 0.5908508548621357
70.14028056112224 0.5925596432049658
70.64128256513025 0.5942488541134238
71.14228456913827 0.5959187118844145
71.64328657314628 0.5975694382450938
72.1442885771543 0.5992012523823089
72.64529058116231 0.6008143709717033
73.14629258517033 0.6024090082064872
73.64729458917834 0.6039853758258782
74.14829659318636 0.6055436831432169
74.64929859719437 0.6070841370737599
75.1503006012024 0.6086069421621538
75.65130260521042 0.6101123006095962
76.15230460921843 0.6116004123006835
76.65330661322645 0.6130714748299523
77.15430861723446 0.6145256835281161
77.65531062124248 0.6159632314880024
78.1563126252505 0.6173843095901913
78.65731462925851 0.6187891065283613
79.15831663326652 0.6201778088343443
79.65931863727454 0.6215506009028939
80.16032064128255 0.6229076650161697
80.66132264529057 0.6242491813679407
81.16232464929858 0.6255753280875124
81.6633266533066 0.6268862812633786
82.16432865731463 0.6281822149666033
82.66533066132264 0.6294633012739336
83.16633266533066 0.6307297102906493
83.66733466933867 0.6319816101731487
84.16833667334669 0.6332191671512781
84.6693386773547 0.6344425455504028
85.17034068136272 0.6356519078132274
85.67134268537073 0.6368474145213651
86.17234468937875 0.6380292244166598
86.67334669338676 0.6391974944222645
87.17434869739478 0.6403523796634777
87.67535070140279 0.6414940334883414
88.1763527054108 0.6426226074880029
88.67735470941882 0.6437382515168432
89.17835671342685 0.6448411137123751
89.67935871743487 0.6459313405149134
90.18036072144288 0.6470090766870195
90.6813627254509 0.6480744653327226
91.18236472945891 0.6491276479165227
91.68336673346693 0.6501687642821731
92.18436873747494 0.6511979526712499
92.68537074148296 0.6522153497415084
93.18637274549097 0.6532210905850276
93.68737474949899 0.6542153087461491
94.188376753507 0.6551981362392089
94.68937875751502 0.6561697035660665
95.19038076152303 0.6571301397334336
95.69138276553105 0.6580795722700034
96.19238476953907 0.6590181272433845
96.69338677354709 0.6599459292768399
97.1943887775551 0.6608631015658354
97.69539078156312 0.6617697658943974
98.19639278557113 0.6626660426512837
98.69739478957915 0.6635520508459686
99.19839679358716 0.664427908124446
99.69939879759518 0.6652937307848498
100.2004008016032 0.6661496337928972
100.70140280561121 0.6669957307971527
101.20240480961922 0.6678321341441201
101.70340681362724 0.6686589548931593
102.20440881763525 0.669476302831233
102.70541082164327 0.6702842864874845
103.20641282565128 0.6710830131476483
103.70741482965931 0.6718725888682964
104.20841683366733 0.6726531184909197
104.70941883767534 0.6734247056558498
105.21042084168336 0.6741874528160202
105.71142284569137 0.6749414612505708
106.21242484969939 0.6756868310782946
106.7134268537074 0.6764236612709336
107.21442885771542 0.6771520496663188
107.71543086172343 0.6778720929813621
108.21643286573145 0.6785838868248988
108.71743486973946 0.6792875257103818
109.21843687374748 0.679983103068432
109.7194388777555 0.6806707112592447
110.22044088176351 0.6813504415848519
110.72144288577154 0.682022384301247
111.22244488977955 0.6826866286303682
111.72344689378757 0.6833432627719463
112.22444889779558 0.6839923739152156
112.7254509018036 0.6846340482504912
113.22645290581161 0.6852683709806136
113.72745490981963 0.6858954263322615
114.22845691382764 0.686515297567137
114.72945891783566 0.6871280669930195
115.23046092184367 0.6877338159746963
115.73146292585169 0.6883326249447651
116.2324649298597 0.6889245734143149
116.73346693386772 0.6895097399834831
117.23446893787573 0.6900882023518924
117.73547094188376 0.6906600373289682
118.23647294589178 0.6912253208441368
118.73747494989979 0.6917841279569082
119.2384769539078 0.6923365328668423
119.73947895791582 0.6928826089234011
120.24048096192384 0.6934224286356886
120.74148296593185 0.6939560636820786
121.24248496993987 0.694483584919732
121.74348697394788 0.6950050623940056
122.2444889779559 0.6955205653477532
122.74549098196391 0.696030162230519
123.24649298597193 0.696533920707627
123.74749498997994 0.6970319076691659
124.24849699398796 0.6975241892388706
124.74949899799599 0.698010830782902
125.250501002004 0.6984918969185274
125.75150300601202 0.6989674515226993
126.25250501002003 0.6994375577405378
126.75350701402805 0.6999022779937154
127.25450901803606 0.7003616739887447
127.75551102204408 0.7008158067251725
128.2565130260521 0.7012647365036794
128.75751503006012 0.7017085229340861
129.25851703406812 0.7021472249432696
129.75951903807615 0.7025809007829865
130.26052104208415 0.7030096080376083
130.76152304609218 0.7034334036317675
131.26252505010018 0.7038523438379165
131.7635270541082 0.7042664842837991
132.2645290581162 0.7046758799598368
132.76553106212424 0.7050805852264314
133.26653306613224 0.7054806538211817
133.76753507014027 0.7058761388660203
134.26853707414827 0.7062670928742661
134.7695390781563 0.7066535677575981
135.2705410821643 0.7070356148329475
135.77154308617233 0.7074132848293123
136.27254509018036 0.7077866278944925
136.77354709418836 0.70815569360175
137.2745490981964 0.7085205309563894
137.7755511022044 0.7088811884022668
138.27655310621242 0.7092377138282207
138.77755511022042 0.7095901545744316
139.27855711422845 0.7099385574387086
139.77955911823645 0.7102829686827014
140.28056112224448 0.7106234340380446
140.78156312625248 0.7109599987124299
141.2825651302605 0.711292707395608
141.7835671342685 0.7116216042653236
142.28456913827654 0.7119467329931806
142.78557114228457 0.7122681367504414
143.28657314629257 0.7125858582137592
143.7875751503006 0.7128999395708445
144.2885771543086 0.7132104225260671
144.78957915831663 0.7135173483059937
145.29058116232463 0.7138207576648613
145.79158316633266 0.7141206908899902
146.29258517034066 0.7144171878071317
146.7935871743487 0.7147102877857577
147.2945891783567 0.715000029744287
147.79559118236472 0.7152864521552541
148.29659318637272 0.7155695930504167
148.79759519038075 0.7158494900258063
149.29859719438875 0.7161261802467201
149.79959919839678 0.7163997004526558
150.3006012024048 0.7166700869621898
150.8016032064128 0.7169373756777998
151.30260521042084 0.7172016020906327
151.80360721442884 0.7174628012852153
152.30460921843687 0.7177210079441156
152.80561122244487 0.7179762563525453
153.3066132264529 0.7182285804029143
153.8076152304609 0.7184780135993296
154.30861723446893 0.7187245890620453
154.80961923847693 0.7189683395318591
155.31062124248496 0.719209297374461
155.81162324649296 0.7194474945847295
156.312625250501 0.719682962790981
156.81362725450902 0.7199157332591692
157.31462925851702 0.7201458368970365
157.81563126252505 0.7203733042582181
158.31663326653305 0.7205981655462986
158.81763527054107 0.7208204506188237
159.31863727454908 0.7210401889912628
159.8196392785571 0.7212574098409301
160.3206412825651 0.7214721420108574
160.82164328657313 0.7216844140136247
161.32264529058114 0.7218942540351461
161.82364729458916 0.722101689938412
162.32464929859717 0.7223067492671886
162.8256513026052 0.7225094592496766
163.3266533066132 0.722709846802125
163.82765531062122 0.7229079385324059
164.32865731462925 0.7231037607435474
164.82965931863725 0.7232973394372262
165.33066132264528 0.72348870031722
165.83166332665328 0.7236778687928209
166.3326653306613 0.7238648699822089
166.83366733466931 0.724049728715787
167.33466933867734 0.724232469539479
167.83567134268534 0.7244131167179877
168.33667334669337 0.724591694238018
168.83767535070137 0.7247682258114607
169.3386773547094 0.7249427348785422
169.8396793587174 0.7251152446109356
170.34068136272543 0.725285777914839
170.84168336673343 0.7254543574340155
171.34268537074146 0.7256210055528012
171.8436873747495 0.7257857443990767
172.3446893787575 0.7259485958472055
172.84569138276552 0.7261095815209383
173.34669338677352 0.7262687227962846
173.84769539078155 0.7264260408043508
174.34869739478955 0.7265815564341463
174.84969939879758 0.7267352903353569
175.35070140280558 0.7268872629210865
175.8517034068136 0.7270374943705683
176.3527054108216 0.7271860046318438
176.85370741482964 0.7273328134244115
177.35470941883764 0.7274779402418452
177.85571142284567 0.7276214043543828
178.3567134268537 0.7277632248114849
178.8577154308617 0.727903420444364
179.35871743486973 0.7280420098684849
179.85971943887773 0.728179011486037
180.36072144288576 0.7283144434883775
180.86172344689376 0.7284483238584466
181.3627254509018 0.7285806703731557
181.8637274549098 0.7287115006057477
182.36472945891782 0.7288408319281304
182.86573146292582 0.7289686815131835
183.36673346693385 0.7290950663370381
183.86773547094185 0.7292200031813316
184.36873747494988 0.7293435086354357
184.86973947895788 0.7294655990986589
185.3707414829659 0.7295862907824248
185.87174348697394 0.7297055997124234
186.37274549098194 0.7298235417307406
186.87374749498997 0.7299401324979604
187.37474949899797 0.7300553874952452
187.875751503006 0.7301693220263911
188.376753507014 0.7302819512198597
188.87775551102203 0.7303932900307876
189.37875751503003 0.7305033532429713
189.87975951903806 0.7306121554708311
190.38076152304606 0.730719711161351
190.8817635270541 0.730826034595997
191.3827655310621 0.730931139892614
191.88376753507012 0.7310350410072999
192.38476953907815 0.7311377517362586
192.88577154308615 0.7312392857176323
193.38677354709418 0.7313396564333124
193.88777555110218 0.7314388772107295
194.3887775551102 0.7315369612246226
194.8897795591182 0.7316339214987893
195.39078156312624 0.7317297709078143
195.89178356713424 0.73182452217878
196.39278557114227 0.7319181878929554
196.89378757515027 0.7320107804874667
197.3947895791583 0.7321023122569496
197.8957915831663 0.7321927953551809
198.39679358717433 0.732282241796693
198.89779559118233 0.7323706634583687
199.39879759519036 0.7324580720810183
199.8997995991984 0.7325444792709388
200.4008016032064 0.7326298965014552
200.90180360721442 0.732714335114443
201.40280561122242 0.7327978063218353
201.90380761523045 0.7328803212071113
202.40480961923845 0.7329618907267672
202.90581162324648 0.733042525711772
203.40681362725448 0.733122236869005
203.9078156312625 0.7332010347826782
204.4088176352705 0.7332789299157406
204.90981963927854 0.7333559326112686
205.41082164328654 0.733432053093839
205.91182364729457 0.733507301470886
206.41282565130257 0.7335816877340443
206.9138276553106 0.7336552217604752
207.41482965931863 0.7337279133141782
207.91583166332663 0.7337997720472875
208.41683366733466 0.7338708075013539
208.91783567134266 0.7339410291086114
209.4188376753507 0.7340104461932294
209.9198396793587 0.7340790679725517
210.42084168336672 0.7341469035583195
210.92184368737472 0.7342139619578817
211.42284569138275 0.7342802520753906
211.92384769539075 0.7343457827129846
212.42484969939878 0.734410562571957
212.92585170340678 0.7344746002539108
213.4268537074148 0.7345379042619014
213.92785571142284 0.7346004830015653
214.42885771543084 0.7346623447822367
214.92985971943887 0.7347234978180501
215.43086172344687 0.7347839502290318
215.9318637274549 0.7348437100421772
216.4328657314629 0.7349027851925177
216.93386773547093 0.7349611835241735
217.43486973947893 0.7350189127913952
217.93587174348696 0.7350759806595939
218.43687374749496 0.7351323947063589
218.937875751503 0.7351881624224633
219.438877755511 0.7352432912128596
219.93987975951902 0.735297788397662
220.44088176352702 0.7353516612131191
220.94188376753505 0.7354049168125744
221.44288577154308 0.7354575622674159
221.94388777555108 0.7355096045680156
222.4448897795591 0.7355610506246577
222.9458917835671 0.7356119072684553
223.44689378757514 0.7356621812522585
223.94789579158314 0.7357118792515503
224.44889779559117 0.7357610078653337
224.94989979959917 0.7358095736170072
225.4509018036072 0.7358575829552312
225.9519038076152 0.7359050422547846
226.45290581162322 0.7359519578174112
226.95390781563123 0.7359983358726557
227.45490981963925 0.7360441825786922
227.95591182364726 0.7360895040231407
228.45691382765528 0.7361343062238758
228.9579158316633 0.7361785951298262
229.45891783567131 0.736222376621764
229.95991983967934 0.7362656565130861
230.46092184368734 0.7363084405505852
230.96192384769537 0.7363507344152145
231.46292585170337 0.7363925437228401
231.9639278557114 0.7364338740249883
232.4649298597194 0.7364747308095815
232.96593186372743 0.7365151195016679
233.46693386773543 0.7365550454641412
233.96793587174346 0.7365945139984531
234.46893787575146 0.7366335303453168
234.9699398797595 0.736672099685403
235.47094188376752 0.7367102271400287
235.97194388777552 0.7367479177718353
236.47294589178355 0.7367851765854629
236.97394789579155 0.7368220085282136
237.47494989979958 0.7368584184907084
237.97595190380758 0.7368944113075373
238.4769539078156 0.7369299917579005
238.9779559118236 0.7369651645662438
239.47895791583164 0.7369999344028849
239.97995991983964 0.7370343058846345
240.48096192384767 0.7370682835754088
240.98196392785567 0.7371018719868354
241.4829659318637 0.7371350755788529
241.9839679358717 0.7371678987603028
242.48496993987973 0.7372003458895146
242.98597194388776 0.7372324212748849
243.48697394789576 0.7372641291754496
243.9879759519038 0.737295473801449
244.4889779559118 0.7373264593148872
244.98997995991982 0.7373570898300844
245.49098196392782 0.7373873694142237
245.99198396793585 0.7374173020878905
246.49298597194385 0.737446891825607
246.99398797595188 0.7374761425563594
247.49498997995988 0.7375050581641202
247.9959919839679 0.7375336424883632
248.4969939879759 0.7375618993245739
248.99799599198394 0.7375898324247534
249.49899799599197 0.7376174454979161
250.0 0.7376447422105828


==> data/fit550Cshort.dat <==
0.0 0.0
0.501002004008016 0.054267428004471756
1.002004008016032 0.10645508641698007
1.503006012024048 0.15664268127325748
2.004008016032064 0.2049068639186728
2.5050100200400798 0.25132134807757356
3.006012024048096 0.29595702243600963
3.507014028056112 0.3388820589097866
4.008016032064128 0.3801620167632032
4.509018036072144 0.4198599427374972
5.0100200400801596 0.4580364673419204
5.511022044088175 0.49474989745451353
6.012024048096192 0.5300563053740046
6.513026052104208 0.5640096144588437
7.014028056112224 0.5966616814841662
7.51503006012024 0.6280623758424735
8.016032064128256 0.658259655708987
8.517034068136272 0.6872996412880098
9.018036072144287 0.7152266852521593
9.519038076152304 0.7420834404820558
10.020040080160319 0.767910925209924
10.521042084168336 0.7927485856666014
11.02204408817635 0.8166343563276346
11.523046092184368 0.8396047178504765
12.024048096192384 0.8616947527912718
12.5250501002004 0.8829381991863289
13.026052104208416 0.9033675020801072
13.527054108216431 0.9230138630784265
14.028056112224448 0.9419072880025751
14.529058116232463 0.9600766327170983
15.03006012024048 0.977549647201266
15.531062124248495 0.9943530179315204
16.03206412825651 1.0105124086396446
16.533066132264526 1.0260524995088924
17.034068136272545 1.0409970248679496
17.53507014028056 1.055368809440295
18.036072144288575 1.0691898032043248
18.53707414829659 1.0824811149174787
19.03807615230461 1.095263044355577
19.539078156312623 1.107555113316599
20.040080160320638 1.1193760954362593
20.541082164328657 1.1307440448609192
21.04208416833667 1.1416763238216232
21.543086172344687 1.1521896291513773
22.0440881763527 1.162300017786166
22.54509018036072 1.1720229312886554
23.046092184368735 1.1813732194320417
23.54709418837675 1.1903651628800591
24.04809619238477 1.1990124949977903
24.549098196392784 1.2073284228265877
25.0501002004008 1.2153256472551455
25.551102204408814 1.223016382417522
26.052104208416832 1.230412374347748
26.553106212424847 1.2375249189195023
27.054108216432862 1.2443648790982653
27.555110220440877 1.2509427015322863
28.056112224448896 1.2572684325077166
28.55711422845691 1.2633517332922677
29.058116232464926 1.2692018948908335
29.559118236472944 1.2748278522356107
30.06012024048096 1.280238197832391
30.561122244488974 1.2854411948838655
31.06212424849699 1.290444789909988
31.563126252505008 1.2952566248846678
32.06412825651302 1.2998840489073287
32.56513026052104 1.304334129427168
33.06613226452905 1.308613663037244
33.56713426853707 1.3127291858548926
34.06813627254509 1.3166869835043156
34.569138276553105 1.320493100716594
35.07014028056112 1.3241533505617866
35.571142284569135 1.3276733233272104
36.07214428857715 1.3310583950554695
36.573146292585164 1.334313735755266
37.07414829659318 1.3374443172975368
37.5751503006012 1.340454921008976
38.07615230460922 1.343350144974539
38.57715430861723 1.3461344110600826
39.07815631262525 1.3488119716658644
39.57915831663326 1.351386916221221
40.080160320641276 1.3538631774303396
40.58116232464929 1.356244537278663
41.08216432865731 1.3585346328091035
41.58316633266533 1.3607369616768878
42.08416833667334 1.362854887491512
42.58517034068136 1.3648916449539723
43.08617234468937 1.3668503447971132
43.58717434869739 1.3687339785366381
44.0881763527054 1.3705454230400427
44.589178356713425 1.3722874449204439
45.09018036072144 1.3739627047620195
45.591182364729455 1.3755737611835097
46.09218436873747 1.3771230747459853
46.593186372745485 1.3786130117108564
47.0941883767535 1.3800458476538544
47.595190380761515 1.3814237709405113
48.09619238476954 1.3827488860684434
48.59719438877755 1.3840232168815432
49.09819639278557 1.3852487096609891
49.59919839679358 1.386427236097795
50.1002004008016 1.3875605961514361
50.60120240480961 1.3886505207989235
51.10220440881763 1.389698674678517
51.60320641282564 1.3907066586321226
52.104208416833664 1.3916760121502538
52.60521042084168 1.392608215723289
53.106212424849694 1.3935046931026198
53.60721442885771 1.3943668134751426
54.108216432865724 1.3951958935544115
54.60921843687374 1.3959931995916526
55.110220440881754 1.3967599493097034
55.611222444889776 1.3974973137628377
56.11222444889779 1.3982064191253127
56.613226452905806 1.398888348411371
57.11422845691382 1.3995441431293256
57.615230460921836 1.4001748048722502
58.11623246492985 1.4007812968477105
58.617234468937866 1.4013645453488675
59.11823647294589 1.4019254411692015
59.6192384769539 1.4024648409630187
60.12024048096192 1.4029835685538157
60.62124248496993 1.4034824161925028
61.12224448897795 1.403962145767406
61.62324649298596 1.4044234899678976
62.12424849699398 1.4048671534034272
62.625250501002 1.405293813679673
63.126252505010015 1.405704122433445
63.62725450901803 1.4060987063279264
64.12825651302605 1.406478168009777
64.62925851703406 1.406843087029551
65.13026052104208 1.4071940207268443
65.63126252505009 1.4075315050815158
66.1322645290581 1.407856055532289
66.63326653306612 1.4081681677639797
67.13426853707413 1.4084683184645528
67.63527054108215 1.4087569660531667
68.13627254509018 1.4090345513803162
68.6372745490982 1.4093014984011407
69.13827655310621 1.4095582148229304
69.63927855711422 1.409805092727815
70.14028056112224 1.4100425091715916
70.64128256513025 1.4102708267595987
71.14228456913827 1.410490394200523
71.64328657314628 1.4107015468389805
72.1442885771543 1.4109046071676887
72.64529058116231 1.4110998853200065
73.14629258517033 1.4112876795436013
73.64729458917834 1.4114682766559612
74.14829659318636 1.4116419524824504
74.64929859719437 1.4118089722775766
75.1503006012024 1.4119695911301129
75.65130260521042 1.412124054352694
76.15230460921843 1.4122725978564827
76.65330661322645 1.4124154485114735
77.15430861723446 1.4125528244929932
77.65531062124248 1.4126849356149178
78.1563126252505 1.412811983650121
78.65731462925851 1.4129341626386407
79.15831663326652 1.413051659184037
79.65931863727454 1.4131646527383894
80.16032064128255 1.4132733158763746
80.66132264529057 1.4133778145588392
81.16232464929858 1.4134783083862703
81.6633266533066 1.413574950842554
82.16432865731463 1.4136678895293895
82.66533066132264 1.4137572663917215
83.16633266533066 1.4138432179345326
83.66733466933867 1.4139258754313258
84.16833667334669 1.4140053651246187
84.6693386773547 1.4140818084187536
85.17034068136272 1.4141553220653171
85.67134268537073 1.4142260183414554
86.17234468937875 1.414294005221354
86.67334669338676 1.4143593865411463
87.17434869739478 1.4144222621575033
87.67535070140279 1.414482728100143
88.1763527054108 1.4145408767184966
88.67735470941882 1.4145967968227542
89.17835671342685 1.4146505738195032
89.67935871743487 1.414702289842171


==> data/heatstudyiondamagestudy.dat <==
x	y	err
1.5	782	1
12.3	781	1
18.8	782	1
20.6	778	1
28.0	777	1
35.9	777	1
38.9	778	1
46.8	778	1
49.8	775	1
57.5	774	1


==> data/heatstudysample2dbrdata.dat <==
450	774
550	772


==> data/heatstudysample2poldata.dat <==
x	y	err
450	81.88	2.06
550	83.26	2.08


==> data/heatstudysample2qedata.dat <==
450	0.723
550	1.346


==> data/heatstudysample3dbrdata.dat <==
450	777
550	776
560	775
570	773
580	771


==> data/heatstudysample3poldata.dat <==
x	y	err
450	84.68	2.12
550	84.72	2.12
560	83.03	2.26
570	78.83	2.48
580	82.53	2.10


==> data/heatstudysample3qedata.dat <==
450	1.157
550	2.000
560	1.840
570	1.596
580	1.247


==> data/heatstudysample4dbrdata.dat <==
450	784
470	784
490	782
510	780
530	781
550	780
560	777
570	764


==> data/heatstudysample4poldata.dat <==
x	y	err
450	87.33	2.19
470	85.25	2.16
490	86.77	2.23
510	85.98	2.17
530	86.97	2.19
550	83.87	3.22
560	82.33	2.53
570	73.67	1.98


==> data/heatstudysample4qedata.dat <==
450	1.214
470	1.272
490	1.559
510	1.409
530	1.529
550	1.830
560	1.908
570	0.321


==> data/pol_time_data450.dat <==
x	y	err
30	83.71	2.09
60	83.17	2.08
90	81.88	2.06
120	81.30	2.06


==> data/pol_time_data550.dat <==
x	y	err
30	83.83	2.17
60	82.61	2.13
90	83.26	2.08


==> data/qe_time_data450.dat <==
0	0
30	0.357
60	0.485
90	0.727
120	0.709
240	0.698


==> data/qe_time_data550.dat <==
0	0
30	1.268
60	1.486
90	1.346


==> data/uitfhvpol.dat <==
x	y	err
525	83.14	2.1
550	82.91	2.1
575	81.18	2.1


==> data/uitfhvqe.dat <==
x		y
525		2.321
550		3.17
575		2.04

